Pseudo bulges in galaxy groups: the role of environment in secular evolution

We examine the dependence of the fraction of galaxies containing pseudo bulges on environment for a flux limited sample of $\sim$5000 SDSS galaxies. We have separated bulges into classical and pseudo bulge categories based on their position on the Kormendy diagram. Pseudo bulges are thought to be formed by internal processes and are a result of secular evolution in galaxies. We attempt to understand the dependence of secular evolution on environment and morphology. Dividing our sample of disc+bulge galaxies based on group membership into three categories: central and satellite galaxies in groups and isolated field galaxies, we find that pseudo bulge fraction is almost equal for satellite and field galaxies. Fraction of pseudo bulge hosts in central galaxies is almost half of the fraction of pseudo bulges in satellite and field galaxies. This trend is also valid when only galaxies are considered only spirals or S0. Using the projected fifth nearest neighbour density as measure of local environment, we look for the dependence of pseudo bulge fraction on environmental density. Satellite and field galaxies show very weak or no dependence of pseudo bulge fraction on environment. However, fraction of pseudo bulges hosted by central galaxies decreases with increase in local environmental density. We do not find any dependence of pseudo bulge luminosity on environment. Our results suggest that the processes that differentiate the bulge types are a function of environment while processes responsible for the formation of pseudo bulges seem to be independent of environment.

==> readme.txt <==
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style



Bulges_in_galaxy_group.tex      LaTeX format of paper
Bulges_in_galaxy_group.pdf      Paper in PDF format
ref.bib                         BibTex file used for generating references
Bulges_in_galaxy_group.bbl      .bbl file generated after compilation of TEX file.
Bulges_in_galaxy_group.aux      .aux file generated after compilation of TEX file.
Bulges_in_galaxy_group.blg      .blg file generated after compilation of TEX file.
Bulges_in_galaxy_group.log      .log file generated after compilation of TEX file.
Bulges_in_galaxy_group.out      .bbl file generated after compilation of TEX file.
Bulges_in_galaxy_group.synctext.gz   file generated after compilation of TEX file.

abs_mag.pdf                     a figure used in paper in PDF format
C_sigma.pdf                     a figure used in paper in PDF format
cb_mag_sigma.pdf                a figure used in paper in PDF format
central_all_sm_sigma.pdf        a figure used in paper in PDF format
central_pb_sm_sigma.pdf         a figure used in paper in PDF format
pb_mag_sigma.pdf                a figure used in paper in PDF format
E.pdf                           a figure used in paper in PDF format
F_sigma.pdf                     a figure used in paper in PDF format
L.pdf                           a figure used in paper in PDF format
S.pdf                           a figure used in paper in PDF format
sm.pdf                          a figure used in paper in PDF format
S_sigma.pdf                     a figure used in paper in PDF format


legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)




